Learning-Based Optimal Control with Performance Guarantees for Unknown Systems with Latent States

As control engineering methods are applied to increasingly complex systems, data-driven approaches for system identification appear as a promising alternative to physics-based modeling. While the Bayesian approaches prevalent for safety-critical applications usually rely on the availability of state measurements, the states of a complex system are often not directly measurable. It may then be necessary to jointly estimate the dynamics and the latent state, making the quantification of uncertainties and the design of controllers with formal performance guarantees considerably more challenging. This paper proposes a novel method for the computation of an optimal input trajectory for unknown nonlinear systems with latent states based on a combination of particle Markov chain Monte Carlo methods and scenario theory. Probabilistic performance guarantees are derived for the resulting input trajectory, and an approach to validate the performance of arbitrary control laws is presented. The effectiveness of the proposed method is demonstrated in a numerical simulation.

==> data/autocorrelation_seed_82.txt <==
A1 A2 A3 A4 A5 A6 A7 A8 A9 A10 Q1 Q2 Q3 Q4 x1 x2 lag
1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 0
0.7338678210914399 0.8156117986034587 0.8025327492367629 0.8553604693580641 0.7081397575042178 0.917575625495535 0.6970589326242 0.8087350641748572 0.7165982637216771 0.8595731526867044 0.32919349432286 0.3757950036567828 0.3757950036567828 0.4205775597809803 -0.0019200335745514518 0.024905442623142433 1
0.601138602476009 0.6894657408880106 0.6781524587923462 0.7459804493771134 0.5163827474205103 0.8476715343817719 0.5010184665996099 0.6714310520721183 0.5290766827989295 0.7500236156352477 0.12815514054498756 0.15596878198395805 0.15596878198395805 0.18639883905897878 0.004422093501255461 0.00839663901136383 2
0.5085225913436173 0.5872785241902319 0.5837778052915278 0.6526828531945085 0.3826015965505791 0.7848338181408406 0.3657248219659828 0.5554175356164929 0.39321655279742224 0.6554221277203015 0.05193454178646347 0.05686005931417071 0.05686005931417071 0.08933618390482176 0.0024330867294632586 -0.011043140707038247 3
0.4284284827031991 0.5011737074391962 0.508410993028301 0.575919535160539 0.2797322652525937 0.7268131270142318 0.26890880171203585 0.4593980502706289 0.2816790898996797 0.5732365260843781 0.020852096351957353 0.019676487570515953 0.019676487570515953 0.04233973149201845 -0.01587924356068938 0.01749444665930984 4
0.3668450090378873 0.4260617760400244 0.45341868281118763 0.509145811576705 0.21488841658622757 0.6756300888541892 0.20010909896481618 0.3803226393828331 0.19916875729389755 0.5038882391601244 0.01038869393935351 0.004796414848642072 0.004796414848642072 0.021638542653914166 0.007699074695802084 -0.004642089351852164 5
0.32148266049961377 0.36333625768517835 0.40677268676322725 0.4497085320325081 0.17243010218194188 0.6280696563826507 0.1529045499059185 0.31863403015220426 0.14926988664226867 0.44579336683313475 0.00974571529198466 0.0073110116604481615 0.0073110116604481615 0.015889838222771718 0.009573069770777216 -0.004086876732461542 6
0.2807763820193156 0.3111252773941107 0.3637713469978581 0.3975450754207869 0.1432433643963046 0.5842313343826656 0.11139164861361057 0.27121689206750565 0.1221477769560573 0.39106174413960787 0.0009741601283484978 0.004262957614987943 0.004262957614987943 0.01573386493460644 -0.005438628584459107 0.0161939203092067 7
0.2550513539341319 0.2634278392572976 0.327799728520729 0.35127849259267563 0.12442351361751966 0.5452409196931678 0.07886704312173815 0.2280904999563084 0.09435488151628292 0.3476609350656992 -0.0023197423917600507 -0.006997885228494367 -0.006997885228494367 0.023041363228437712 -0.009185415248178862 -0.0015897533228661708 8
0.2227529859917471 0.22308127235793876 0.2912869741763906 0.3129630903784264 0.10517681031819526 0.5089682181910572 0.06368557036863205 0.19225782724541046 0.07512721476667752 0.30885142132407783 -0.005018209974579334 0.0035098093437964896 0.0035098093437964896 0.015186768150412292 -0.010312545200534852 -0.014531345205289333 9
0.19344454605829417 0.19094562502428206 0.25801668663064115 0.28104709410493717 0.08787252595279467 0.472640799513271 0.04635950275739314 0.16565655482930602 0.06022491079574199 0.2756375540286545 -0.0028543358501057986 0.005751189056821064 0.005751189056821064 0.002428558702616097 0.007372178963550968 -0.002990569885448183 10
0.1765463284205803 0.16144233056795687 0.23132762419209013 0.25050084398043976 0.07562957387338129 0.44048462868008864 0.031206202560918488 0.14620212610780936 0.05263758905424694 0.24707135934468052 0.001341345712471905 -0.011028429954022834 -0.011028429954022834 -0.0030636426419013143 0.02579034859357755 0.011057087404868866 11
0.1617866729176074 0.14242371087337413 0.207725112660551 0.22343147133139885 0.06551391755103582 0.4105899937498919 0.03001729169052793 0.12976053713023505 0.045444519671592014 0.2234163893549593 0.0027182856317623165 -0.009309578712664784 -0.009309578712664784 -0.005142881865364678 -0.007701941994531204 0.008560904648230297 12
0.14394781655319605 0.12618577605084502 0.18744539188078385 0.19587421922221113 0.0554179496222625 0.3808840591323909 0.03398864837387392 0.11856450779537539 0.04235765796202462 0.19659659547041 -0.004060468640999664 0.009280410779524309 0.009280410779524309 -0.004272298918091723 0.014160420153655574 0.015735092902198742 13
0.12076537928498475 0.11001398341352767 0.17415882665823834 0.17361586097338022 0.03948207753714831 0.3543295511223729 0.035913784500407706 0.10678245550611458 0.04784702596709255 0.17138345830698434 -0.002664133749263176 0.01307182887698665 0.01307182887698665 -0.006979022074158648 0.0018223939940640531 -0.010069175417010776 14
0.10260406099852518 0.09689409569367632 0.16650516786669145 0.15287417527162636 0.026705213450543896 0.3311269950874597 0.041890632545307734 0.0949527069841866 0.039631670842208706 0.14899011316114288 -0.007670727627472737 0.010702649812356567 0.010702649812356567 -0.018892909450981946 -0.0013972458187075415 -0.001963471890184101 15
0.09333975026664385 0.08124242374892583 0.15941215027279107 0.13204592440240517 0.01937811920692483 0.30951045342611744 0.03345433024156202 0.08075251095009539 0.02901316892698354 0.1322837130365107 -0.015752674064421254 0.00175025204087287 0.00175025204087287 -0.01496936574607447 -0.012307592816517873 0.0006200609493577336 16
0.08165180007879856 0.07121993465839307 0.1499541196661213 0.11403767592958496 0.006359971215077812 0.2884207809406384 0.026885385947173098 0.06886323774453393 0.027272755707485993 0.11439744654282213 -0.012291574471688133 -0.00016549926694339184 -0.00016549926694339184 -7.315344887294394e-5 -0.009050691171484354 0.005590997738244636 17
0.07516223712406823 0.06282184778805254 0.14106288949931092 0.09894789000899679 0.005689351819192282 0.26705602177673715 0.026896038516263137 0.06487608087809697 0.0215966816769641 0.0948787948993968 0.007962740207846307 0.011101067797195316 0.011101067797195316 0.0024285248786537037 -0.0214876071408227 -0.008284459942835259 18
0.06438641023896156 0.056418194471154655 0.1269111668953906 0.08148366959060484 0.003493760957856291 0.24415060966087435 0.0259250542399554 0.05527707027831274 0.022176221731791467 0.07825270717949298 0.020849232004945324 0.0034132599131559563 0.0034132599131559563 -0.002651860936578409 0.00516182917465425 -0.002914487944072679 19
0.05380019818755595 0.04785752016784069 0.11911016704251061 0.06386888908169014 0.0009748058423500356 0.22229390310132824 0.024477760892920062 0.044765871983000007 0.01726567351849452 0.06648676303513328 0.0027831794567534296 0.007203961168433641 0.007203961168433641 0.014970974715998623 -0.012656093425354465 -0.010581527721531946 20
0.0499445211673685 0.040020039048555806 0.11120510074953746 0.04827823648488031 0.0006587064752683506 0.20275481054832373 0.028742709478855637 0.04005839792067899 0.018938442266458806 0.05700746511757136 0.005257596934687095 0.000816075587263952 0.000816075587263952 0.009383820080507872 0.001311993444099413 -0.009494507508032485 21
0.039424722700936006 0.03482259307113643 0.10514815428089572 0.0389838646208837 -0.001491784430705171 0.18629668611064473 0.024744716312438297 0.03696890941007405 0.015778089180901865 0.05221307655009787 0.00785559501210632 0.019625811333538298 0.019625811333538298 0.018706338592491142 -0.005197081227034135 0.0043883650277253905 22
0.027837598779434865 0.023715599341715177 0.09813633708454564 0.0289599784811066 -0.003207865081582545 0.1687609764586779 0.01566221751176926 0.0324300664019707 0.01262269056668905 0.046173364018905545 -0.003321207812645675 0.0029755943250190623 0.0029755943250190623 0.023221140662583878 -0.004444908916174969 -0.0032539709860814384 23
0.020319817656620526 0.019046328240886742 0.09144631542359076 0.020275688597981966 -0.005901537952129529 0.15417032268339304 0.015661950953949493 0.02593612927207585 0.019780725585506177 0.04244476830509827 -0.00942036851367099 -0.004317338544306688 -0.004317338544306688 0.014583332993729499 -0.010744651985405723 3.683422348938569e-5 24
0.01199607549902778 0.011567287280244021 0.0858245876759466 0.010353665505159955 -0.009999432049112198 0.14006492422343053 0.012748407105733618 0.020746923958428195 0.03414445702122596 0.03981140258085127 -0.007656032869852972 -0.007756846177978697 -0.007756846177978697 0.020215845983275953 0.01305615447475831 -0.014792847348544943 25
0.011679171698302763 0.012187703661590936 0.07975112919490561 0.005016226869157585 -0.007598695093216088 0.1305907378763602 0.00926330159762132 0.011529075923275645 0.03971101628013721 0.03731352488748357 -0.005097816031447643 0.006200159512876238 0.006200159512876238 0.01459396882746841 0.0070126741262514555 0.011636312772493605 26
0.007058281160822445 0.012908303471733655 0.07387809629853102 0.005989722879540293 -0.005440951542127046 0.12409283886219412 0.016553033665239227 0.008204745287417083 0.03105307537860213 0.034315331587238256 -0.014960316325465824 0.004176231386501744 0.004176231386501744 0.005661781210772221 0.0011725892095159943 0.0046130219949486115 27
-0.00022826174332491817 0.016396327717636525 0.07016548042506275 0.00603150844005583 -0.0025056065539672307 0.11625765163897339 0.028228139586897856 0.009040695208359192 0.03187139537432595 0.03369884855513272 -0.023885233988546563 0.013222401778185948 0.013222401778185948 0.0065088193809943445 -0.012668672789935819 -0.013320869926742291 28
-0.0027066665337888117 0.018998886434069436 0.06372426897095197 0.00406629850532616 0.0013190110054290872 0.10868400507626466 0.029763542439989358 0.010547880490593265 0.029990420850952014 0.03272850107568303 -0.024514869153790433 0.015591765506650304 0.015591765506650304 0.021402262534160887 0.011074165072311482 0.0031821380863292737 29
-0.0012513858393369776 0.022940445272465925 0.06389160067324053 0.006857573580296858 0.0009795800727773196 0.10240511796478899 0.032156235388998235 0.0061863643546211915 0.023981508020256545 0.029271808591451284 -0.0006250304932131452 0.003920972152118118 0.003920972152118118 0.011078802544289244 -0.007046319086172109 -0.002464798054507471 30
-0.0005071374946654566 0.025003132071073967 0.06676812625511239 0.00432898397496802 0.0003409251898064088 0.09529628198741719 0.026085945732593135 0.001920758042221697 0.019820343838713294 0.029933701955071182 0.0041236411178239216 -0.0006863840161556349 -0.0006863840161556349 0.005253699813377741 -0.0039396341250990926 0.004047645722664855 31
-0.0035713114433223283 0.022986627576405873 0.06425102465316347 -0.0014892584423727123 0.009602013299711656 0.08917673857799985 0.014105083410872165 -0.0013213972924554064 0.01803186935304671 0.03286257748026034 0.004733541372480992 0.010299324927855631 0.010299324927855631 0.008565488868031159 0.00016096254350315997 -0.01962463230743423 32
-0.009100844262021538 0.02489792388062697 0.06536554512206777 -0.0058333159951419015 0.015806202003833588 0.08133938808413232 0.008727704230184966 -0.0021027791109110307 0.019390767380890524 0.03712270873717216 0.029615317404922934 0.012076795236800998 0.012076795236800998 0.009474540489182963 0.011367620186319132 0.015313161424574138 33
-0.010944828061616757 0.02604958766210679 0.06294596475887179 -0.008347422587689527 0.019955197618154796 0.07250262170309096 0.003632277597894164 -0.006974639423771866 0.021147511566890258 0.040970909167948044 0.004210371162546108 0.005934318222814566 0.005934318222814566 0.023739683378284582 -0.004912639305894033 -0.01324248115679133 34
-0.018170037281226164 0.029570495689371305 0.06492380518371375 -0.010280632042196427 0.01966421813464249 0.06716631488499089 -0.0018435568506280447 -0.00801816476163811 0.025986834417841442 0.04566719715603422 -0.011826550482114232 0.0007755463156044686 0.0007755463156044686 0.014441597459110889 0.010147426022360566 -0.014293909399808956 35
-0.023300446633547134 0.03659360467321432 0.06258498251861926 -0.007917301981817596 0.01755864704646908 0.06472704093395107 -0.005078163669358681 -0.00242472820317635 0.02457173374333989 0.04521279242664398 0.0018182580724526811 -0.003088247522977229 -0.003088247522977229 0.01596525793032844 -0.006787632701231274 -0.001268899173861977 36
-0.021692764047633806 0.03521530531628991 0.06473301215191461 -0.006162436431177828 0.016347976109752096 0.06143200274882469 -0.005330539038944036 0.002010573747984309 0.014829460854966663 0.045006847913157406 -0.007962622183352691 -0.00897220385656173 -0.00897220385656173 0.007861520000128517 -0.007101834028165786 0.0032474206738924475 37
-0.022489955233929194 0.034224121244348024 0.06770497412538456 -0.00047684769936770033 0.015335124071439452 0.058825745865695285 4.602600427375705e-5 0.007695455503164073 0.016805634557195824 0.044151037939983706 -0.005809890308545549 -0.00862148146941167 -0.00862148146941167 0.00862341159133385 0.01363222693578764 -0.007094368019712216 38
-0.018952340730403985 0.03488298292346052 0.06702134299155159 0.003983484915898548 0.01639379301621288 0.059652769711603354 -0.007267499748239753 0.015097244806661343 0.020320234278799334 0.03847029905554738 0.0028721807665648075 -0.007597887993464677 -0.007597887993464677 -0.006029082441855233 -0.006753399604304847 0.008527309053821987 39
-0.01987124155625562 0.031379404921551154 0.06787758523620317 0.0072659288916754015 0.007000530948958617 0.05815622903326852 -0.005703966679196796 0.019384055135374112 0.018990061143987772 0.037372087215217835 -0.01075461890630518 0.005863292104438887 0.005863292104438887 -0.005228572556510647 0.005396906156829715 -0.02243379855510239 40
-0.017781134334272388 0.028557293364077228 0.0666657303970752 0.011198766874848219 0.0035819399308395674 0.057676275170096526 -0.001128068827527837 0.019337708858912485 0.019567922738488404 0.035879883581180216 0.011716415388444899 -0.005669163604413498 -0.005669163604413498 0.0011655306883984822 0.005868197713178023 -0.01341163680958003 41
-0.018510649935275302 0.026601052721302403 0.06109589368003906 0.013063411840698121 -0.004143264187508084 0.05754182071532064 -6.31315327438262e-6 0.015105799202317674 0.011775940937527271 0.03231846796565977 0.009784229027951865 -0.0039098289378361175 -0.0039098289378361175 -0.0016447794170223334 0.0016532492813486738 -0.0016097368630733618 42
-0.01629449321835323 0.01976732375479081 0.051425864683723975 0.014182222240128764 -0.00593716022807099 0.05316089050886538 0.002107286118059267 0.013288372673650543 0.006992161262013739 0.027412228788441104 0.0030605162589029044 0.0029654874245630646 0.0029654874245630646 0.007297355037471523 0.02090485756581714 -0.009221844480623862 43
-0.021188478261910434 0.014349389319377407 0.0495356824800686 0.016975267613152455 -0.0020059087275239437 0.04824889535006559 0.0068414126128282515 0.014743022395084486 0.003395385745431966 0.019096453828847025 -0.004946983986017441 0.02047322890344342 0.02047322890344342 -0.0002727957435140182 -0.008434964532520222 0.004834716847155796 44
-0.024982671658987505 0.015046026509013231 0.04751964025959333 0.02019617203192817 0.000992842372488791 0.04454816022798373 0.008177686072325137 0.014009078531632682 0.0019605872463145935 0.01559347495583767 -0.021468635385134546 0.008349452668559323 0.008349452668559323 -0.005637938497040116 -0.0034383096603089872 0.00745462583803592 45
-0.02721701833134076 0.013525474401307963 0.048983055669398465 0.021553879882632805 0.002456795281250592 0.04447867759650964 0.008187963688137507 0.014316990259505493 -0.006252157210863018 0.006639222382389601 -0.01761238612413231 -0.015787882445849367 -0.015787882445849367 -0.011003890998049739 0.009363094247304077 -0.002224257142155106 46
-0.028259020812058964 0.009372957595308448 0.04890435193306547 0.022688181086834902 0.001011851207409896 0.04505345498744575 0.005288347132529329 0.015429388207248023 -0.014782297553559538 0.0020380674029089807 0.01285976636340471 0.0002838879158704377 0.0002838879158704377 -0.012101289036187702 -0.010613561144626187 0.005906708825327559 47
-0.021419236124386752 0.010817549166690824 0.05294911540732622 0.023881891269729425 -0.0005092177619177782 0.04862687565550137 0.006155086898772826 0.013825408366461617 -0.017212218535651722 -0.004019245900381209 0.007738890478690389 0.021939056166681608 0.021939056166681608 -0.010367481792490302 -0.0028057680793314946 0.01251144146878537 48
-0.01613964653128984 0.010747009780625524 0.05570947370225128 0.02936751796194036 0.0005145563335027096 0.04872136980798502 0.006261610915284367 0.010657346065753415 -0.02740391329140031 -0.009889599277879427 0.011790885668335907 0.02482637098963685 0.02482637098963685 -0.00516401351810787 -0.024409507611869052 0.007949758487153501 49
-0.011851809968011624 0.013187078341340848 0.058030972883114935 0.028189679330153507 -0.0008890509499076202 0.047261823790201024 0.006740013688084148 0.006291000696032634 -0.028230094526355533 -0.012856819522861034 0.00944940494937041 0.02329825083447078 0.02329825083447078 0.0005837936969465185 -0.007951635749003264 -0.008558772413495053 50
-0.000782536298110092 0.014335987539268626 0.054492432974344834 0.028833720542143233 0.003170255311814658 0.047131327194712004 0.006207085792476844 0.0014921041038323585 -0.023726833730942778 -0.008955758659335162 -0.0007013615221693573 0.018027178511515182 0.018027178511515182 0.018525741969618408 -0.011661611222187385 -0.004831824158256278 51
0.004151095376606613 0.015586557896104133 0.05628900054777791 0.021786486778772367 0.005517954260212925 0.045259549603811185 -0.0014221925734813924 -0.004190365599309897 -0.027348533448610733 -0.011105882039624338 -0.0021269157836202824 0.004830947319665996 0.004830947319665996 0.001854241868011733 -0.008011226505044884 0.004564172779773695 52
-0.0008198436181276836 0.01676889979792802 0.05212107269911772 0.014334453780883894 0.009952230383450394 0.04099444678856661 -0.011635411684365504 -0.005150898546221488 -0.02537378629814067 -0.008465797901872298 0.008525777115562927 -0.0030912656847989356 -0.0030912656847989356 0.004098526334447768 0.021731037415980897 -0.0026970290048097876 53
0.0029756348674387268 0.01235663001365853 0.05240632927635252 0.009470279447388513 0.0069662971955326185 0.03598670377404751 -0.01869145207115815 -0.0062848216262535945 -0.028308847214965457 -0.008518054120576712 0.02052421159469774 0.0005483456495417564 0.0005483456495417564 0.009329571867009875 -0.0112579387617719 -0.0021374520543988988 54
0.008627528000730203 0.010293687726091781 0.04967829786289676 -0.0004458445463416455 0.0004126834986132648 0.030873204200951212 -0.01633869998226527 -0.01266984068202919 -0.028747774591910844 -0.01122546675649073 -0.0028848068413768278 -0.003927780072063986 -0.003927780072063986 0.014870394982200478 0.0046591279518086 0.00865816134621938 55
0.015605231518233226 0.010627890737808293 0.04431233752131027 -0.00930878905664469 -0.009268318263687358 0.023761986703849703 -0.013062790829979614 -0.012352152850000289 -0.02862086769765182 -0.010461905284773792 -0.005491752417973545 -0.0059453928559608325 -0.0059453928559608325 0.005198749667664032 0.010243824705733859 -0.0029739320322900425 56
0.012515680223486706 0.009217641817804904 0.03701143019797179 -0.012681929057394552 -0.008602449279912598 0.017824145753788267 -0.008129390406661694 -0.010328766184957969 -0.027156486549609785 -0.008693494875143905 -0.0012836796296481342 -0.010063052218946732 -0.010063052218946732 0.0052460498661322475 0.007511187368750862 0.0023484197370973797 57
0.008015212128026852 0.010997880618036396 0.03482477714356231 -0.01638824816041411 -0.014802313591719475 0.013702391694919696 -0.0019606731691566115 -0.006860994482305761 -0.02591311779808241 -0.00859286181026969 -0.008424238550035025 -0.00839081431085383 -0.00839081431085383 -0.0004954204547971552 0.0089093830877401 -0.01207077575511563 58
0.006991238667279872 0.015907007988889926 0.03724440933444835 -0.024594012586175266 -0.007426582879986356 0.013311009374888022 -0.0036519273402440683 -0.00783269748637084 -0.022942466892079145 -0.011165549960775206 -0.00325309226866415 -0.005596581309933026 -0.005596581309933026 0.01268498475074705 0.0006358595748094726 -0.00353125700388818 59
0.009896542773926683 0.017786132327442496 0.031756661791378996 -0.028411477341641445 0.0010908873188016225 0.013694620556793331 -0.002195280779103926 -0.010335520413040401 -0.013391803821809446 -0.009265961849204333 -0.009322361869405858 0.0018609294307153986 0.0018609294307153986 0.013780819569286687 -0.010047529150017337 -0.00017113914349898348 60
0.019348131997787035 0.014302943394334888 0.024289835707644352 -0.03236573565995281 0.005812581270935824 0.012864362616141333 -0.008495149026298825 -0.013700964638831187 -0.0017408291627920593 -0.007896618218071446 -0.007138106897305516 0.015599978558369167 0.015599978558369167 0.004691029487720802 -0.01108603531645762 0.0021210598967265045 61
0.029113141978720385 0.012427905386349265 0.01703672474442424 -0.03618348607767688 0.009794020277255238 0.013325818490965308 -0.016968762315771886 -0.014397961718273788 0.007111546703718765 -0.005756800118376275 0.003956469690945416 0.012109607935594083 0.012109607935594083 -0.006732842184727019 0.012763149234395062 0.0007989428830119021 62
0.033540067292904555 0.011513917927015442 0.011029198853821707 -0.03212483212306831 0.007699788497611999 0.012922467940763294 -0.022158855103800442 -0.013565572654256388 0.01492009797497355 -0.005972253062191378 0.003750027498210624 -0.000198979869928013 -0.000198979869928013 -0.011555096367566112 0.002672179128848367 -0.02360417772621202 63
0.03725015719043765 0.010508420442941941 0.009224006359024357 -0.025900943850841376 0.009750880926349355 0.011688580876108141 -0.024854736460580458 -0.010122897307379237 0.02093999575404124 -0.005241332736346075 0.011030692825647328 -0.009884330463213369 -0.009884330463213369 -0.004865340862638228 -0.028889584783393412 0.007543099378458526 64
0.03664534624147114 0.013336428106701676 0.007404237497251912 -0.021082233605618717 0.006878801304361143 0.009194061346546106 -0.019341979115270445 -0.005427414411828713 0.024104175783510103 -0.007435334143791438 0.0031377634033568588 -0.01681839154616425 -0.01681839154616425 0.007632801291241143 0.0015133422017492017 0.011650832582489728 65
0.03262269959448819 0.016773720142548118 0.011992004691579598 -0.01618136639496891 -0.0009184309982096414 0.008897740781154085 -0.018712122030986985 -0.0035545521900173186 0.02207648507651627 -0.012431349730511555 0.017302850624196946 0.00023543413228492354 0.00023543413228492354 0.012259138119607016 0.010463126944811055 -0.006900557417934078 66
0.03078085832648976 0.019520512380263193 0.01804994141218311 -0.015118123145589453 -0.004226508240353356 0.009726577186183819 -0.0187772429266145 0.0020425898822418295 0.015776091837790756 -0.012651771694271341 0.012791704551392136 0.0036744338033869103 0.0036744338033869103 0.0011295626451662143 0.004228341809252445 -0.0026241958730218156 67
0.03205497172272105 0.023081316742684262 0.022057725092053698 -0.015800825928245523 -0.01314177634018295 0.01166212181257307 -0.02236150085245978 0.01160216325508165 0.0063122777274428185 -0.012192112852184103 0.004147001805100962 0.007612145917217882 0.007612145917217882 -0.01481601963314889 0.010287295398448484 0.005258530315129562 68
0.0336089926337604 0.02280015415654297 0.023179887842755844 -0.017216368468133972 -0.02212061646345378 0.011836321665952982 -0.021782597955827696 0.015447516982849584 -0.0033964450225971235 -0.015127948981286766 0.0023704169398560257 0.004007048407702927 0.004007048407702927 -0.013926347745297015 0.002073596034713513 0.0003665358915467644 69
0.033213605437101675 0.023124801741943916 0.028922727983456957 -0.021559356840126033 -0.032034063866526935 0.009888713838474826 -0.019694352410838122 0.015617688984274038 -0.010714929189940277 -0.01701217466911967 0.005444224326096599 -0.0007487016759868015 -0.0007487016759868015 -0.0022535405411906874 -0.02032881182699367 -9.23673783990361e-5 70
0.03717286794180806 0.020018969431765496 0.029624507869722976 -0.021857540593574087 -0.027786130654610164 0.00882410065944779 -0.01616747085535132 0.016335675316358628 -0.014312958834402437 -0.017467610204448304 0.004407717692440624 -0.001174786774947413 -0.001174786774947413 -0.019418463468885306 -0.012114219494500192 -0.006978198577154733 71
0.03434024516072109 0.019939944971553943 0.029365489014974887 -0.0203388291331316 -0.02355555890805729 0.010296436766876757 -0.01140622913956071 0.01997903002597141 -0.014859793063022368 -0.015412847630066775 0.0019030279257001015 -0.01416747458070597 -0.01416747458070597 -0.0006254797436397334 -0.018792767018356447 0.014861292219991058 72
0.03795506300879884 0.02095151510933343 0.03111852550280617 -0.02097756925383795 -0.021294173610460754 0.010343920607989502 -0.014248260163918768 0.02031365445616401 -0.005348128102647769 -0.012517587587544862 -0.0037235140333777665 -0.014440193670516037 -0.014440193670516037 -0.015174935100217411 -0.0012293617378804499 0.004778347990991618 73
0.034041933436135735 0.022308494967485167 0.026164135807642284 -0.024122515255432155 -0.02393819024140783 0.0098900885020599 -0.00736085416472349 0.025772462945215752 -0.00679825990938463 -0.010265575590592161 0.0026111646118394055 -0.009214034540601948 -0.009214034540601948 -0.02054076404317592 0.009947884743433022 0.012520605165669375 74
0.03505901022335745 0.021408608143368653 0.024709589765090797 -0.02702212969051802 -0.02187535114384613 0.011380975546403022 -0.00284294660170066 0.023913045046776608 -0.005009707936481101 -0.006370841772657488 -0.003971353121164567 -0.004994753413643552 -0.004994753413643552 -0.02400341409603539 0.0017385061977504147 -0.011399678480079632 75
0.04223226429522485 0.02601992690084327 0.022354842800542566 -0.023002885601678725 -0.01476369725140119 0.009211542483367882 -0.006400194413141162 0.024494818022053746 -0.007534504578918829 -0.0018785712199457006 -0.0076551951928191505 0.006749056259192815 0.006749056259192815 -0.017722505359158838 0.002963843471142585 -0.000943227324833686 76
0.0464920004990303 0.022407342678355358 0.011828413751176103 -0.020560868224253216 -0.022954170978434163 0.009834541990050181 -0.00795304162619252 0.02015347814108992 -0.01066705983614052 0.0007271562224244894 0.0065907799637567625 0.006019514734165086 0.006019514734165086 -0.004005232603368848 0.006240167272810218 -0.005644750935909992 77
0.047081229292160555 0.026959366956206182 0.011241148845318337 -0.01723202994504494 -0.023814901452155587 0.011739892274100841 -0.011928193804999088 0.01581242535402716 -0.011701178817305362 0.006083632570791676 0.0076373970415019666 0.0041052518256447035 0.0041052518256447035 0.0069059851309083466 -0.002009092982458501 0.008953712558302193 78
0.044341326428301346 0.026764393592570167 0.014040554717147706 -0.014823975124926511 -0.013828942234803842 0.014077610567722321 -0.008572189130097755 0.014383409908428518 -0.0043697526369131144 0.012354851748441285 -0.007330222978602121 -0.0009256043820326914 -0.0009256043820326914 -0.0040871503695092265 0.00402248397924573 0.002386102852271989 79
0.045900374531051905 0.02513201174923021 0.011296149946722917 -0.009143945890827896 -0.012146676915579881 0.016126204527526677 -0.0017566699842128384 0.01822740324313529 -0.002681956299902658 0.013513578646862574 -0.005135178335075337 0.008077817700803902 0.008077817700803902 -0.013013490606168495 -0.0037298124268354024 0.002902458329866259 80
0.04494046774373888 0.017886842274638767 0.015785447823863392 -0.006263965847423161 -0.014940006413515361 0.019036627344907103 0.009735297377023078 0.020204696303574573 -0.00022801328396001064 0.014126420301766826 -0.0076326021167988835 0.010094023843974134 0.010094023843974134 0.011912375770509055 0.005449892699829821 -0.021859983492982207 81
0.04216885149414577 0.013839640533259426 0.016609645361909064 -0.0036572067054324304 -0.016052427998205877 0.02078627705456807 0.010745765719708327 0.02526999314624396 0.006419672341434413 0.014866678131747248 0.007384164395109961 0.02577138191381071 0.02577138191381071 0.011299156475115566 0.0014462045679405457 -0.01455033270721883 82
0.04129876798918675 0.009397906482332222 0.017338305868520677 -0.0012615649799437838 -0.015552984033166812 0.022231042953678604 0.009219692777161177 0.025423579553762846 0.010438696205020399 0.015283826525649732 0.013779238216971409 0.01595158663398112 0.01595158663398112 0.0035115413523347946 -0.01489096502448886 0.0034932649678781793 83
0.0422256518110232 0.007075972361447889 0.01597652748301622 0.0024154485604088163 -0.011196454206378 0.02338881278367579 0.0004519955812802077 0.022540771790948707 0.011478947158030828 0.01468847247732366 0.005852542503263781 0.026244554675982787 0.026244554675982787 0.007748714074675429 1.858584798907389e-5 0.0009015161557377755 84
0.042118993724418616 0.003604204915756561 0.014325285273444443 0.006370169920835029 -0.00697682287603214 0.022880324156985765 0.0024463837590806715 0.021692547856184113 0.008900576121513168 0.01509405056905292 -0.0015224592478323689 0.02072756567049532 0.02072756567049532 -0.0008761678438822539 0.0003253221202223673 0.00023916421856797244 85
0.03924566719441475 0.0028556656266273263 0.015366114360149877 0.007907524185636217 0.0031599299081955788 0.023360491744236423 0.0037321859500546225 0.0258032566760287 0.002535967349209622 0.011066452015539175 -0.007292319994032771 -0.004896200212907006 -0.004896200212907006 3.94459975621168e-5 -0.014605058609846774 -0.0011505532710058592 86
0.03192505600747617 0.005414202150349713 0.010502002224271209 0.006939030745490745 0.0040240534524161944 0.021344403531952657 0.009196585393110078 0.03185913056483071 0.003751262260567463 0.00988312656008074 -0.012455137841033774 -0.005788898993122117 -0.005788898993122117 -0.0056342810100446575 0.006199226755745581 -0.0030454918901642496 87
0.024171658328265525 0.006704778763823367 0.007694951371271733 0.007894738962786748 0.009703400978019945 0.02164756673809745 0.017460981097545163 0.035035412143435585 0.010050061713032429 0.009695774895830038 -0.002872591428926343 -0.009067029827186537 -0.009067029827186537 -0.009800190523104206 0.009888708212298595 0.00848686563991363 88
0.026235950615938183 0.0077826043219890355 0.002337214502802584 0.010635384749701113 0.020565497669828958 0.022420519777395117 0.018939679087309345 0.03902420952249912 0.01722371944478436 0.009598981576784144 0.0005079713856780612 0.00027059339823131394 0.00027059339823131394 -0.011360245760131315 -0.000601373730417096 -0.0009459306819511673 89
0.022831223086366564 0.006813471454770051 0.006062382004012246 0.010262408763205567 0.03134555557359922 0.023048202792481823 0.019588236233865245 0.03849880036280849 0.015590848943729379 0.00998825075766139 0.012896463454074391 -0.0020723407284032607 -0.0020723407284032607 -0.02245419912154174 -0.006842529304408315 -0.004682013876028158 90
0.014467022829808362 -0.00275500589151997 0.006096821484408816 0.010572023593429233 0.03909472339643929 0.023946236655963012 0.010648744189292304 0.037339606912910446 0.011684797982376179 0.011704810457044143 0.02466179342809954 -0.0003559841849572335 -0.0003559841849572335 -0.0076375749906170826 0.01229395893166452 0.012951288175584216 91
0.016356691952487304 -0.009610109039942413 0.006117235807437788 0.013420919638449151 0.03955236457995097 0.024632624691108905 0.008809561886520007 0.03169483661011594 0.007760854684942053 0.005658351675432912 0.02286487028834863 0.001051112940243412 0.001051112940243412 0.011777568651183911 -0.0018415993955142457 -0.003748807847639479 92
0.008150483600619774 -0.01761477270753697 0.0009990279843576607 0.012432732374111561 0.028410039036266328 0.025558742094727478 0.005031087569784748 0.027973035738985432 0.008375670195102217 0.0014500194486253013 0.010545388552724466 -0.0006351530240144277 -0.0006351530240144277 -0.002882146768249569 0.009064196038106513 0.0032486712705460923 93
0.013051655987918288 -0.020462976800221737 -0.007022977827100589 0.008904811729419763 0.024699659287262775 0.028637401833680593 0.005631796095845353 0.024634311405821358 0.002191025606191462 -0.0008385722545190331 -0.0033602128163425396 -0.0014230692944374008 -0.0014230692944374008 -0.011204635804926833 0.01866789569447104 0.0005801347937301101 94
0.014802636840853176 -0.025423889962698346 -0.010386316154710543 0.001789411808915094 0.021634579101113213 0.03217601498182861 0.013360096543668142 0.019466897194969978 -0.006214629239599759 -0.00021476397948797709 -0.0034822417672844474 -0.008240840822370976 -0.008240840822370976 0.003243210060599603 0.005252034558589642 0.0023226046661763778 95
0.013886451670165853 -0.027771081257433744 -0.00933269742066108 -0.0016011301693629547 0.01881812908933286 0.03419334571546849 0.014522211273480684 0.011647048068130777 -0.004662861061498177 -0.003903899307883498 -0.01040842812810427 -0.015248842445566452 -0.015248842445566452 0.007962386617940869 0.0014694006677990193 -0.012251171927781156 96
0.012459501474020512 -0.022345225305394196 -0.00332370474035299 -0.010036697591994504 0.012788328340042199 0.03560091231837629 0.011694103714788665 0.0005518023518721149 -0.009654229816758769 -0.00436192758796741 -0.0016559178903349009 -0.02894351587277975 -0.02894351587277975 0.002670662072376857 -0.0003855155286948896 0.0008541796558789785 97
0.009868547978634413 -0.024581683108472394 -0.0070620913049771784 -0.014266994229457533 0.007945383954228438 0.034159604270716314 0.002730486365778597 -0.009014914080797382 -0.011346587813858958 -0.0012910128874609565 -0.006792431924752573 -0.015593678479313847 -0.015593678479313847 -0.014388416824623742 -0.0018932065726321892 0.009239609609148401 98
0.003213306454657268 -0.028289954822110927 -0.007771807612609502 -0.016175210612436052 0.009656755374652423 0.03246399682744139 -0.0057815801866192215 -0.017228352814183258 -0.011683498248835644 -0.0004671218195719883 0.0009776437213490183 -0.008863116079546733 -0.008863116079546733 -0.011657930421445584 -0.008298340982590646 0.0017645434977406182 99
-0.0011099408083619655 -0.03362072159759244 -0.0093231297340422 -0.021418797447306282 0.021324363486777152 0.031912012847980134 -0.004741024198272273 -0.024476294990004793 -0.00741997482317177 0.0014542636253875123 0.014159490157005782 -0.010583397523131378 -0.010583397523131378 -0.016754840504278664 0.007006194272288329 -0.00771482377459471 100


==> data/result_generic_basis_functions_seed_82.txt <==
y_sys t y_opt_mean y_opt_min y_opt_max
-1.4534692736687072 0 -1.9766453752226427 -3.1717431722325005 -0.328398106560899
-4.147109136936386 1 -4.1360428291659765 -5.620648782384087 -1.8659912134713406
-4.1965535191790275 2 -4.24156902850798 -5.809289009073853 -1.2821717285153098
-2.9723133873722114 3 -2.7780630384606724 -4.834963628302403 -0.7121158147177123
-1.238610354380752 4 -0.9107531132080033 -3.5660034104481024 1.116599658541454
0.15855909143003644 5 0.5857595307748531 -2.5284953343382734 2.919653393536931
0.6701957502779288 6 1.359122243385975 -0.633247111178194 3.963238978190565
0.6846491879793174 7 1.316923160486262 -0.37662708774986514 3.8356828351426313
0.8882797101207371 8 0.8305160428082428 -1.5057092760751871 3.738832549468998
0.4255305688571033 9 0.2210003272713721 -2.0221309173540383 2.6621490818036815
0.20206956992491815 10 -0.12334627228624574 -2.0679745852074016 2.6517539659898954
0.04415858915934885 11 -0.19094075776110203 -2.395249596068036 2.1558280980564946
0.002693902023298486 12 -0.2801170383681011 -2.6937465057461716 2.1613080355559178
-0.2449201074436423 13 -0.2586350943006846 -2.575203125146361 1.961768267609418
-0.30184155164233456 14 -0.19811879862512324 -2.8515451677556083 1.7716891456211652
-0.3632802297962153 15 -0.4298449812240913 -3.220116905577057 1.8439863402955523
-0.8140242209363162 16 -0.40028312807191346 -3.464001301859464 1.7172911009912997
-0.345231628212679 17 -0.18281753402165923 -2.628596226298069 2.2588768784338265
0.1087328263479662 18 0.0060501976546877625 -2.3359058699259156 3.0392047506684388
0.9962887907461225 19 1.6221243552789066 -0.7253213918228887 4.536357221161935
4.194322103773778 20 4.134851298185329 1.999999999921225 6.599014025907753
5.090870100144963 21 4.923971015784688 2.854959836419123 6.978795860934852
5.220892818722698 22 4.956440858062205 1.9999999999629816 6.935724822990152
5.9097004262614465 23 4.8256642471197475 2.000000000023275 6.9870601046754555
6.472524318802951 24 5.483255214442645 2.869668164022918 7.49277457392516
5.665182703003196 25 5.133686215209757 2.0000000001000378 8.20178825414127
3.2582173557433434 26 3.6169366135392123 0.8026250589243016 6.761167197477016
0.4998720649840613 27 1.4530327008180102 -1.3714302809234018 5.463291785618229
-1.0003473550617397 28 -0.12431212446790693 -2.732753673667399 3.1062308955882036
-1.7976178134658887 29 -1.0740722371870726 -3.7311041230092683 1.4207843456016447
-1.5413345644139465 30 -1.3651132061792037 -4.171988249389918 0.8154919929779423
-0.8540827255037952 31 -0.9581994395910433 -3.6625418589648557 1.2275941001443154
-0.2600843087203052 32 -0.5294020524837738 -3.0175556895877085 2.044934876400031
0.0660114584330046 33 -0.02777450184083674 -2.8838008348592794 1.7957439693207071
0.36025176590529995 34 0.26901466786379635 -2.7005713951786605 2.092173754924973
0.7263802691917345 35 0.24435056410182812 -2.6551783478492865 2.8755516900766644
0.6137648061318993 36 0.22041150899272002 -1.990885611894693 3.2983806628532157
0.05113120496301831 37 0.11722513614870009 -2.4756146659480183 3.1061723313888834
0.13270007753749014 38 0.06228536891663637 -2.685159891055301 2.757419143197343
-0.3473186186760525 39 0.1187503793376211 -2.3713676456234873 2.8225947803850513
-0.05164526707818212 40 -0.15217739080701956 -2.5953889776858454 2.644042330512727


==> data/result_known_basis_functions_seed_82.txt <==
y_sys t y_opt_mean y_opt_min y_opt_max
-1.27020084425108 0 -1.8198251921381194 -2.753039047427079 -0.751251983863002
-4.467087481831329 1 -4.066786718363684 -5.659251564771793 -3.06730493085635
-4.234586949092564 2 -4.152479831977052 -5.219552180890524 -3.1098570788949123
-3.2015635698607463 3 -3.1043485675828153 -4.244500439257093 -2.1192325005789896
-1.4123920870158213 4 -1.4671100886047328 -2.65455564792572 -0.19017976581340587
-0.2017974953948481 5 -0.07158986528134767 -1.2466470268092071 1.130681986233995
0.8947851497158323 6 0.8014137096560334 -0.3847818316399805 2.0650064249156515
1.1899835421760705 7 1.2002535179420748 -0.054731814116823804 2.190635764290835
1.1733996770665844 8 1.0199825953699113 0.05055564826849942 2.1279928023992216
0.6463128904049605 9 0.6788250039729495 -0.16672405106133215 1.9467791217061408
0.628181623178078 10 0.32708080152844615 -0.7204824258137571 1.0795534900627701
0.2845207095235868 11 -0.013388314501830818 -1.3227432320375627 0.8805580911878733
-0.053565167436201794 12 -0.26340143650359815 -1.3109600921588995 0.6831514135783622
-0.7414349605403496 13 -0.6655205193467406 -1.7287501104286338 0.36568006370564854
-1.5419895418304508 14 -1.1479991372099265 -2.350917417492222 0.1623510656012818
-1.7891071699439642 15 -1.513206545786057 -2.449195377529753 -0.2915913640797295
-1.8690889085814926 16 -1.3670656559334178 -2.195619353341208 -0.2547347116555171
-1.0901834779023183 17 -0.19829232119239376 -1.309621112280282 1.1327488539965485
0.8109165726765168 18 1.1451938168290021 0.13363543299217626 2.6005301247890733
2.3285712652470587 19 2.6142966013954005 0.898111287640847 3.4450689381714863
2.8547666871006383 20 3.322220693843593 2.0000000000683444 4.513841389198368
3.650987499902431 21 3.820340941939638 2.71464645272125 4.826813969687948
2.969543676357261 22 2.930819239277387 2.0000000000931633 4.062116935040047
3.1101502641144134 23 3.282277134339997 2.1055821793360883 4.279921792663791
3.9066431080922204 24 3.4358895223866432 1.9999999994261846 4.583611221068217
3.402530323184369 25 3.4655756485315212 1.9999999992014006 4.881034622381658
2.580282211394043 26 2.4997697560616383 0.9391344948460287 3.823858132569255
0.7307870167706251 27 1.157301007433228 -0.2693370457012649 2.4037735734830865
-0.5790952146486099 28 -0.06679390054103083 -1.1547051163005524 1.216479166796962
-1.4110657149385 29 -0.6193560072454767 -2.034740667101338 0.23653672899725006
-1.428213332774541 30 -0.9365332886953874 -2.20007721903505 0.2174461747764309
-0.6180311546715178 31 -0.796591772809979 -1.9431298276549693 0.3302660513720655
-0.1405169397898716 32 -0.44040170763242936 -1.632462532200086 0.5668465215671985
0.11541172059858748 33 -0.10508096175162704 -1.2429600608050768 1.0542061935108606
0.5198150280571925 34 0.09846338815108131 -1.2339137622324141 1.4437316453363984
0.3938785144147731 35 0.18476731108073124 -0.8443152557075227 1.4259378160724698
0.5762487582736386 36 0.18708167051645183 -1.0031825327729802 1.4792627668658012
-0.012888506311926944 37 0.1399181975931036 -0.6868170643575662 1.2343337418701803
-0.18028101605077845 38 0.08665243174440268 -0.997472673762036 0.9922460809680985
-0.32192890525357704 39 0.025046856178784604 -1.227892638890468 0.9485820713219884
-0.541648751057678 40 0.012597757730461038 -1.08586327503642 1.0437172744610819

